$L^*LM$: Learning Automata from Examples using Natural Language Oracles

Expert demonstrations have proven an easy way to indirectly specify complex tasks. Recent algorithms even support extracting unambiguous formal specifications, e.g. deterministic finite automata (DFA), from demonstrations. Unfortunately, these techniques are generally not sample efficient. In this work, we introduce $L^*LM$, an algorithm for learning DFAs from both demonstrations and natural language. Due to the expressivity of natural language, we observe a significant improvement in the data efficiency of learning DFAs from expert demonstrations. Technically, $L^*LM$ leverages large language models to answer membership queries about the underlying task. This is then combined with recent techniques for transforming learning from demonstrations into a sequence of labeled example learning problems. In our experiments, we observe the two modalities complement each other, yielding a powerful few-shot learner.

==> assets/algorithm_overview.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algorithm_overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{279.06928253bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72728174)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{algorithm_overview.pdf}}%
    \put(0.25195921,0.74940534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\\\    1. Eventually recharge. \\    2. Lava must be avoided at all \\        costs.\\    3. The robot must dry off before \\        recharging\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{algorithm_overview.pdf}}%
    \put(0.00072712,0.71149123){\color[rgb]{0.31764706,0.31764706,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Examples}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{algorithm_overview.pdf}}%
    \put(0.36117952,0.14442752){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{algorithm_overview.pdf}}%
    \put(0.49813668,0.19889912){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{algorithm_overview.pdf}}%
    \put(0.63509383,0.11952622){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{algorithm_overview.pdf}}%
    \put(0.49813668,0.029259){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{algorithm_overview.pdf}}%
    \put(0.37206437,0.7100106){\color[rgb]{0.31764706,0.31764706,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Natural Language}\end{tabular}}}}%
    \put(0.76999674,0.71028478){\color[rgb]{0.31764706,0.31764706,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Demonstrations}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{algorithm_overview.pdf}}%
    \put(0.3699358,0.33560126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}L$^*$LM Algorithm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{algorithm_overview.pdf}}%
  \end{picture}%
\endgroup%


==> assets/algorithm_overview2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algorithm_overview2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{521.32475281bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33342146)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{algorithm_overview2.pdf}}%
    \put(0.01347355,0.34605701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\\\    1. Eventually recharge. \\    2. Lava must be avoided at all \\        costs.\\    3. The robot must dry off before \\        recharging\end{tabular}}}}%
    \put(0.13068117,0.18010405){\color[rgb]{0.31764706,0.31764706,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Natural Language}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{algorithm_overview2.pdf}}%
    \put(0.86680723,0.26777043){\color[rgb]{0.03529412,0.09803922,0.02352941}\transparent{0.75919998}\rotatebox{1.46710531}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}start\end{tabular}}}}}%
    \put(0.94441302,0.16097399){\color[rgb]{0.03529412,0.09803922,0.02352941}\transparent{0.75919998}\rotatebox{0.61700502}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}accept\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{algorithm_overview2.pdf}}%
    \put(0.62181224,0.24721818){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DFA\\Learner\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{algorithm_overview2.pdf}}%
    \put(0.50024148,0.29517683){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}L$^*$LM \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{algorithm_overview2.pdf}}%
    \put(0.37825145,0.07787828){\rotatebox{-0.15276147}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Demonstration Informed Specification Search\end{tabular}}}}}%
    \put(0.53374029,0.05396519){\color[rgb]{0.32156863,0.32156863,0.32156863}\rotatebox{-0.15276147}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(DISS)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{algorithm_overview2.pdf}}%
    \put(0.66520627,0.18926107){\color[rgb]{0.31764706,0.31764706,0.31764706}\rotatebox{-0.12773182}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Examples}\end{tabular}}}}}%
    \put(0.45370375,0.16761258){\color[rgb]{0.31764706,0.31764706,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Candidate}\\\textbf{Automaton}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{algorithm_overview2.pdf}}%
    \put(0.54552866,0.16813435){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{algorithm_overview2.pdf}}%
    \put(0.57481875,0.17978381){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{algorithm_overview2.pdf}}%
    \put(0.60410883,0.16280888){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{algorithm_overview2.pdf}}%
    \put(0.57481875,0.14350404){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{algorithm_overview2.pdf}}%
    \put(0.37479999,0.24648073){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Language\end{tabular}}}}%
    \put(0.38602734,0.21995474){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model\end{tabular}}}}%
    \put(0.13847679,0.00019104){\color[rgb]{0.31764706,0.31764706,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Demonstrations}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{algorithm_overview2.pdf}}%
  \end{picture}%
\endgroup%


==> assets/algorithm_overview_with_diss.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algorithm_overview_with_diss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.07902908bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.38439853)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{algorithm_overview_with_diss.pdf}}%
    \put(0.71611151,1.36332847){\color[rgb]{0.31764706,0.31764706,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Natural Language}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{algorithm_overview_with_diss.pdf}}%
    \put(0.76267753,1.09003241){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Language\end{tabular}}}}%
    \put(0.78665787,1.033376){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model\end{tabular}}}}%
    \put(0.14098769,1.05992344){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Learner\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{algorithm_overview_with_diss.pdf}}%
    \put(0.51721869,1.12091277){\color[rgb]{0.00392157,0.00392157,0.00392157}\transparent{0.90280199}\makebox(0,0)[t]{\lineheight{1.20000005}\smash{\begin{tabular}[t]{c}\\cache\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{algorithm_overview_with_diss.pdf}}%
    \put(0.85216383,0.65670255){\color[rgb]{0.31764706,0.31764706,0.31764706}\rotatebox{-0.12773182}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Examples}\end{tabular}}}}}%
    \put(0.24428378,0.69165488){\color[rgb]{0.31764706,0.31764706,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Candidate}\\\textbf{Automaton}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{algorithm_overview_with_diss.pdf}}%
    \put(0.11947463,0.51137269){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Demonstration Informed Specification Search\end{tabular}}}}%
    \put(0.45205922,0.46118299){\color[rgb]{0.32156863,0.32156863,0.32156863}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(DISS)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{algorithm_overview_with_diss.pdf}}%
    \put(0.05723579,0.00056078){\color[rgb]{0.31764706,0.31764706,0.31764706}\rotatebox{-0.06043499}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Demonstrations}\end{tabular}}}}}%
    \put(0.70275315,0.00594881){\color[rgb]{0.31764706,0.31764706,0.31764706}\rotatebox{-0.06043499}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Automaton}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{algorithm_overview_with_diss.pdf}}%
    \put(0.10580294,0.77147426){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{algorithm_overview_with_diss.pdf}}%
    \put(0.19679078,0.80766261){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{algorithm_overview_with_diss.pdf}}%
    \put(0.28777862,0.75493102){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{algorithm_overview_with_diss.pdf}}%
    \put(0.19679078,0.69496176){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{algorithm_overview_with_diss.pdf}}%
    \put(0.66810944,0.19195281){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{algorithm_overview_with_diss.pdf}}%
    \put(0.81084257,0.24872166){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{algorithm_overview_with_diss.pdf}}%
    \put(0.95357569,0.16600133){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{algorithm_overview_with_diss.pdf}}%
    \put(0.81084257,0.07192722){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{algorithm_overview_with_diss.pdf}}%
  \end{picture}%
\endgroup%


==> assets/gw8x8.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gw8x8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{144.92707741bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81955576)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(4.48148255,4.64951576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19665062\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gw8x8.pdf}}%
  \end{picture}%
\endgroup%

